Atomicity and Factorization of Puiseux Monoids

A Puiseux monoid is an additive submonoid of the nonnegative cone of rational numbers. Although Puiseux monoids are torsion-free rank-one monoids, their atomic structure is rich and highly complex. For this reason, they have been important objects to construct crucial examples in commutative algebra and factorization theory. In 1974 Anne Grams used a Puiseux monoid to construct the first example of an atomic domain not satisfying the ACCP, disproving Cohn's conjecture that every atomic domain satisfies the ACCP. Even recently, Jim Coykendall and Felix Gotti have used Puiseux monoids to construct the first atomic monoids with monoid algebras (over a field) that are not atomic, answering a question posed by Robert Gilmer back in the 1980s. This dissertation is focused on the investigation of the atomic structure and factorization theory of Puiseux monoids. Here we established various sufficient conditions for a Puiseux monoid to be atomic (or satisfy the ACCP). We do the same for two of the most important atomic properties: the finite-factorization property and the bounded-factorization property. Then we compare these four atomic properties in the context of Puiseux monoids. This leads us to construct and study several classes of Puiseux monoids with distinct atomic structure. Our investigation provides sufficient evidence to believe that the class of Puiseux monoids is the simplest class with enough complexity to find monoids satisfying almost every fundamental atomic behavior.

==> Make Files/README.txt <==
Use the appropriate Make File to compile your Thesis or Dissertation. The "Makefile" is a Linux file and has not been tested by ASC and may need some revision to work on the latest version of the TEX System. the "makepdf.sh" is a Macintosh script to be used in Terminal using the command "bash makepdf.sh main.tex" after navigating to the folder containing the "main.tex" file.

The .bat files are all windows batch files and can be run by double-clicking on thier icons. "make_xelatex" should compile the main.tex file if you have the latest version of MikTeX or TexLive. The "make_2" file is to be used if you have changed the main.tex file name and will prompt you for the new file name before it compiles.

The make_dvipdfm and make_dvipdfmx files are in case you have an older version of TEX and don't want to upgrade for a particular reason. You will be much more limited regarding your graphics options and you will  have to put either dvipdfm or dvipdfmx in both the preamble of the main document and in front of the graphix package and the hyperref package (in the packages.tex file). An example is commented out for all three of these locations.

Move the correct make file to the same level as your main file and compile using your system preferred method of activating these files. Don't hesitate to contact the Application Support Center (asc-hd@ufl.edu or 352-392-HELP[4357]) if you have any problems.
